Learning Task-Oriented Grasping for Tool Manipulation from Simulated Self-Supervision

Tool manipulation is vital for facilitating robots to complete challenging task goals. It requires reasoning about the desired effect of the task and thus properly grasping and manipulating the tool to achieve the task. Task-agnostic grasping optimizes for grasp robustness while ignoring crucial task-specific constraints. In this paper, we propose the Task-Oriented Grasping Network (TOG-Net) to jointly optimize both task-oriented grasping of a tool and the manipulation policy for that tool. The training process of the model is based on large-scale simulated self-supervision with procedurally generated tool objects. We perform both simulated and real-world experiments on two tool-based manipulation tasks: sweeping and hammering. Our model achieves overall 71.1% task success rate for sweeping and 80.0% task success rate for hammering. Supplementary material is available at: bit.ly/task-oriented-grasp

==> website-todo.txt <==
Errata: 
Fix the caption of table 1, 
the text in section VI. E needs to match the table caption. 


Simulation
GIFs of all results from 3 categories, and 5 baselines and 2 tasks.
Identify and characterize failure modes. -- will help in making presentations. 


Real Robot: 
create 2 example videos of each method on each task 
find failure cases for each baseline to highlight how it does not work. 


dirty laundry stuff: 
find failure modes of our method that are due to task design of 1-step manipulation policy. 


